The empirical duality gap of constrained statistical learning

This paper is concerned with the study of constrained statistical learning problems, the unconstrained version of which are at the core of virtually all of modern information processing. Accounting for constraints, however, is paramount to incorporate prior knowledge and impose desired structural and statistical properties on the solutions. Still, solving constrained statistical problems remains challenging and guarantees scarce, leaving them to be tackled using regularized formulations. Though practical and effective, selecting regularization parameters so as to satisfy requirements is challenging, if at all possible, due to the lack of a straightforward relation between parameters and constraints. In this work, we propose to directly tackle the constrained statistical problem overcoming its infinite dimensionality, unknown distributions, and constraints by leveraging finite dimensional parameterizations, sample averages, and duality theory. Aside from making the problem tractable, these tools allow us to bound the empirical duality gap, i.e., the difference between our approximate tractable solutions and the actual solutions of the original statistical problem. We demonstrate the effectiveness and usefulness of this constrained formulation in a fair learning application.

==> exp1.csv <==
ACC_log,FAIR_log
0.7648074369189907,0.8703851261620186
0.7826693227091633,0.8847277556440903
0.8116201859229748,0.9089641434262948
0.8245019920318725,0.9375830013280213
0.8223771580345286,0.9278884462151394
0.8250332005312085,0.9330013280212484
0.8253652058432935,0.9369853917662683
0.8243691899070386,0.94933598937583
0.7959495351925631,0.9120185922974767
0.8256308100929615,0.9377822045152723
0.8287516600265604,0.9516600265604249
0.8284860557768924,0.9424966799468791
0.8300132802124834,0.949003984063745
0.8286188579017264,0.9462815405046481
0.8134794156706507,0.9326029216467463
0.8197875166002656,0.9601593625498008
0.8261620185922974,0.953054448871182
0.8217131474103586,0.9403054448871182
0.8217131474103586,0.9365205843293493
0.8264276228419655,0.9566401062416998
0.8284860557768924,0.946480743691899
0.8288180610889774,0.9552456839309429
0.8244355909694555,0.9430278884462151
0.8256308100929615,0.948140770252324
0.8292828685258964,0.9544488711819389
0.8204515272244356,0.9422974767596282
0.8296148738379814,0.9567729083665338
0.8294820717131474,0.9583665338645418
0.8273572377158035,0.9594953519256308
0.8303452855245684,0.9575697211155378
0.8304116865869854,0.9572377158034528
0.8276892430278885,0.9549800796812749
0.8285524568393094,0.9573041168658698
0.8309428950863214,0.9616865869853918
0.8274236387782204,0.9655378486055777
0.8289508632138114,0.9610225763612218
0.8296148738379814,0.9630810092961487
0.8286852589641435,0.9607569721115538
0.8281540504648074,0.9548472775564409
0.8314077025232404,0.9606905710491368
0.8278884462151395,0.9588313413014609
0.8185922974767597,0.9468791500664011
0.8289508632138114,0.9595617529880478
0.8324037184594953,0.9588977423638778
0.8290172642762285,0.9581009296148738
0.8284860557768924,0.9578353253652059
0.8273572377158035,0.953718459495352
0.8299468791500664,0.9553784860557769
0.8302788844621514,0.9611553784860558
0.8280876494023904,0.9648074369189907
0.8297476759628154,0.9644090305444887
0.8287516600265604,0.9603585657370518
0.8284860557768924,0.9602921646746347
0.8297476759628154,0.9601593625498008
0.8302124833997344,0.9633466135458167
0.8260956175298805,0.950332005312085
0.8199867197875166,0.9472775564409031
0.8307436918990704,0.9612881806108897
0.8310092961487384,0.9626162018592298
0.8286852589641435,0.9590969455511288
0.8256308100929615,0.9553784860557769
0.8311420982735723,0.9630146082337318
0.8280212483399735,0.9582337317397078
0.8311420982735723,0.9584993359893759
0.8302788844621514,0.9615537848605578
0.8287516600265604,0.9650730411686587
0.8292164674634794,0.9644090305444887
0.8298804780876494,0.9632802124833998
0.8332005312084994,0.9626162018592298
0.8304116865869854,0.9581009296148738
0.8278884462151395,0.9547144754316069
0.8313413014608234,0.9586321381142098
0.8298804780876494,0.9622177954847277
0.8304780876494023,0.9632138114209827
0.8245683930942895,0.953054448871182
0.8316733067729084,0.9611553784860558
0.8272908366533864,0.949136786188579
0.8239707835325365,0.94800796812749
0.8322709163346613,0.9604249667994688
0.8303452855245684,0.9614209827357237
0.8302124833997344,0.9623505976095618
0.8279548472775564,0.952589641434263
0.8306108897742364,0.9607569721115538
0.8322045152722444,0.9612217795484728
0.8320053120849934,0.9604913678618858
0.8298140770252324,0.9615537848605578
0.8297476759628154,0.9589641434262948
0.8296148738379814,0.9574369189907038
0.8264276228419655,0.9641434262948207
0.8323373173970784,0.9602257636122178
0.8282204515272245,0.9534528552456839
0.8287516600265604,0.9546480743691899
0.8287516600265604,0.9551128818061089
0.8311420982735723,0.9600265604249668
0.8316069057104913,0.9600929614873838
0.8316733067729084,0.9561752988047809
0.8290172642762285,0.9596945551128818
0.8308100929614873,0.9618857901726428
0.8318061088977423,0.9575033200531209
0.8294820717131474,0.9596945551128818
0.8299468791500664,0.9613545816733068
0.8302788844621514,0.9581009296148738
0.8272244355909695,0.9559760956175298
0.8300132802124834,0.9639442231075698
0.8282204515272245,0.9539840637450199
0.8303452855245684,0.9611553784860558
0.8326693227091634,0.9586985391766268
0.8305444887118194,0.9579681274900398
0.8264276228419655,0.9555776892430279
0.8305444887118194,0.9604913678618858
0.8322045152722444,0.9606241699867197
0.8256972111553785,0.953519256308101
0.8281540504648074,0.9537848605577689
0.8322045152722444,0.9606241699867197
0.8314741035856573,0.9586985391766268
0.8243027888446215,0.9509960159362549
0.8305444887118194,0.9594289508632138
0.8268924302788845,0.9540504648074369
0.8324701195219123,0.9622841965471447
0.8289508632138114,0.952523240371846
0.8273572377158035,0.9556440903054448
0.8290172642762285,0.9570385126162019
0.8327357237715803,0.9585657370517928
0.8327357237715803,0.9592297476759628
0.8301460823373173,0.9563745019920319
0.8312749003984063,0.9599601593625497
0.8304116865869854,0.9576361221779548
0.8285524568393094,0.9559760956175298
0.8282868525896414,0.952191235059761
0.8296812749003984,0.9557104913678619
0.8322045152722444,0.9559760956175298
0.8300132802124834,0.9588977423638778
0.8267596281540505,0.949933598937583
0.8325365205843294,0.9595617529880478
0.8312084993359894,0.9608233731739708
0.8307436918990704,0.9596281540504648
0.8278884462151395,0.9558432934926959
0.8267596281540505,0.952855245683931
0.8292164674634794,0.9580345285524569
0.8308764940239044,0.9614873837981408
0.8278220451527224,0.9571049136786188
0.8295484727755644,0.9596945551128818
0.8314077025232404,0.9588977423638778
0.8301460823373173,0.9588977423638778
0.8309428950863214,0.9612217795484728
0.8310092961487384,0.9590305444887118
0.8283532536520585,0.9536520584329349
0.8296148738379814,0.9581009296148738
0.8303452855245684,0.9568393094289509
0.8296812749003984,0.9556440903054448
0.8318725099601594,0.9575697211155378
0.8309428950863214,0.9594953519256308
0.8295484727755644,0.9547808764940239
0.8296812749003984,0.9586985391766268
0.8298804780876494,0.9557768924302789
0.8305444887118194,0.9604249667994688
0.8302788844621514,0.9614873837981408
0.8309428950863214,0.9584993359893759
0.8335325365205843,0.9605577689243028
0.8268924302788845,0.952257636122178
0.8297476759628154,0.9565073041168659
0.8324037184594953,0.9584993359893759
0.8300796812749004,0.9526560424966799
0.8290172642762285,0.9521248339973439
0.8286852589641435,0.9555776892430279
0.8335989375830013,0.9597609561752988
0.8332669322709163,0.9603585657370518
0.8278884462151395,0.9563081009296148
0.8320717131474104,0.9582337317397078
0.8276892430278885,0.9549800796812749
0.8293492695883135,0.9579681274900398
0.8302124833997344,0.954515272244356
0.8301460823373173,0.953386454183267
0.8242363877822045,0.950332005312085
0.8288844621513944,0.9550464807436919
0.8314077025232404,0.9589641434262948
0.8306772908366534,0.9566401062416998
0.8314077025232404,0.9563081009296148
0.8247675962815405,0.952589641434263
0.8314741035856573,0.9586321381142098
0.8302788844621514,0.9541168658698539
0.8286852589641435,0.952855245683931
0.8279548472775564,0.9543824701195219
0.8309428950863214,0.9573041168658698
0.8290172642762285,0.9535856573705179
0.8292164674634794,0.9553120849933598
0.8297476759628154,0.9559760956175298
0.8320717131474104,0.9581009296148738
0.8310756972111554,0.9559096945551129
0.8298804780876494,0.951394422310757
0.8311420982735723,0.9567729083665338
0.8300796812749004,0.9551128818061089
0.8286852589641435,0.9534528552456839
0.8288844621513944,0.9553120849933598
0.8288844621513944,0.9561752988047809
0.8301460823373173,0.9555112881806109
0.8304780876494023,0.9546480743691899
0.8293492695883135,0.9550464807436919
0.8304116865869854,0.9529880478087649
0.8305444887118194,0.9553784860557769
0.8284196547144754,0.9524568393094289
0.8312749003984063,0.953519256308101
0.8290172642762285,0.9527888446215139
0.8280876494023904,0.9553120849933598
0.8310092961487384,0.9543160690571049
0.8295484727755644,0.953386454183267
0.8304780876494023,0.9573705179282869
0.8315405046480744,0.9588977423638778
0.8300132802124834,0.952855245683931
0.8304780876494023,0.9543824701195219
0.8301460823373173,0.9551128818061089
0.8313413014608234,0.9539840637450199
0.8274900398406374,0.950796812749004
0.8298804780876494,0.9561088977423639
0.8313413014608234,0.9573705179282869
0.8301460823373173,0.9559096945551129
0.8293492695883135,0.9572377158034528
0.8298804780876494,0.9553784860557769
0.8316069057104913,0.9544488711819389
0.8315405046480744,0.9594953519256308
0.8297476759628154,0.9555112881806109
0.8305444887118194,0.9524568393094289
0.8303452855245684,0.9573041168658698
0.8297476759628154,0.951593625498008
0.8306108897742364,0.9561752988047809
0.8322709163346613,0.9551128818061089
0.8294820717131474,0.953386454183267
0.8304116865869854,0.9531208499335989
0.8279548472775564,0.952722443559097
0.8292164674634794,0.953519256308101
0.8295484727755644,0.9559096945551129
0.8284196547144754,0.9541168658698539
0.8290172642762285,0.9524568393094289
0.8294156706507304,0.951527224435591
0.8298804780876494,0.9535856573705179
0.8294156706507304,0.9529880478087649
0.8290836653386454,0.952058432934927
0.8308100929614873,0.9555112881806109
0.8298140770252324,0.9546480743691899
0.8308764940239044,0.9563745019920319
0.8261620185922974,0.9492031872509961
0.8298140770252324,0.9544488711819389
0.8299468791500664,0.9542496679946879
0.8293492695883135,0.9536520584329349
0.8310092961487384,0.954515272244356
0.8307436918990704,0.9509960159362549
0.8292828685258964,0.9551128818061089
0.8306772908366534,0.954183266932271
0.8284860557768924,0.951859229747676
0.8311420982735723,0.9536520584329349
0.8322709163346613,0.9545816733067729
0.8300796812749004,0.952722443559097
0.8296148738379814,0.9569057104913679
0.8313413014608234,0.9548472775564409
0.8264940239043824,0.947675962815405
0.8276892430278885,0.950929614873838
0.8265604249667995,0.947476759628154
0.8256308100929615,0.9482071713147411
0.8298804780876494,0.949535192563081
0.8282204515272245,0.9596281540504648
0.8276892430278885,0.949003984063745
0.8298804780876494,0.9529880478087649
0.8292828685258964,0.953386454183267
0.8294156706507304,0.9577689243027888
0.8312749003984063,0.9519920318725099
0.8298140770252324,0.9513280212483399
0.8296812749003984,0.948273572377158
0.8304780876494023,0.9549800796812749
0.8294820717131474,0.949933598937583
0.8294820717131474,0.9554448871181939
0.8289508632138114,0.951527224435591
0.8301460823373173,0.9527888446215139
0.8286852589641435,0.951460823373174
0.8308764940239044,0.9553784860557769
0.8288180610889774,0.950464807436919
0.8310756972111554,0.952855245683931
0.8294156706507304,0.9513280212483399
0.8266932270916335,0.9509960159362549
0.8291500664010624,0.951128818061089
0.8280212483399735,0.9529216467463479
0.8301460823373173,0.9536520584329349
0.8316733067729084,0.9552456839309429
0.8296812749003984,0.9578353253652059
0.8291500664010624,0.9547808764940239
0.8290836653386454,0.949933598937583
0.8290172642762285,0.9543160690571049
0.8281540504648074,0.948937583001328
0.8288844621513944,0.951128818061089
0.8263612217795485,0.949003984063745
0.8271580345285524,0.946347941567065
0.8280876494023904,0.948605577689243
0.8268260292164674,0.950464807436919
0.8307436918990704,0.951128818061089
0.8308764940239044,0.9553784860557769
0.8279548472775564,0.951726427622842
0.8298140770252324,0.9485391766268261
0.8302124833997344,0.951460823373174
0.8302124833997344,0.9540504648074369
0.8260956175298805,0.946812749003984
0.8307436918990704,0.9572377158034528


==> exp3.csv <==
P_log,D_log,PFEAS_log,ACC_log,FAIR_log,lambdas_log
0.36344245076179504,0.36281609535217285,-0.0006258916109800339,0.8280212483399735,0.9887782204515272,0.9962822198867798
0.39049646258354187,0.3895060122013092,-0.0009898442076519132,0.8118193891102258,0.9972775564409031,0.9904613494873047
0.36877700686454773,0.3677920401096344,-0.0009440535795874894,0.8209827357237716,0.9942231075697211,0.9849652647972107
0.3617219030857086,0.3607422411441803,-0.000913567200768739,0.8304780876494023,0.9971447543160691,0.9796998500823975
0.36924999952316284,0.36830735206604004,-0.000847586605232209,0.8222443559096946,0.9945551128818061,0.974863588809967
0.3584730327129364,0.3575059175491333,-0.0009163418435491621,0.8293492695883135,0.997078353253652,0.969687283039093
0.35739627480506897,0.3568965792655945,-0.00047326041385531425,0.8297476759628154,0.9928950863213811,0.9670405983924866
0.3579038977622986,0.35700032114982605,-0.0008465795544907451,0.8304116865869854,0.9952855245683931,0.962353527545929
0.35927510261535645,0.35882997512817383,-0.00042452424531802535,0.8310092961487384,0.9915670650730412,0.9600266814231873
0.369111567735672,0.3682050406932831,-0.0008718256140127778,0.8256308100929615,0.9982735723771581,0.9552959203720093
0.3594039976596832,0.35859477519989014,-0.0007789724040776491,0.8320053120849934,0.997742363877822,0.9511112570762634
0.36083003878593445,0.35992249846458435,-0.0008776005124673247,0.8292164674634794,0.9981407702523241,0.9464439153671265
0.3584941029548645,0.3576582074165344,-0.0008294004364870489,0.8298140770252324,0.998339973439575,0.9420770406723022
0.36237725615501404,0.36149880290031433,-0.0008497079252265394,0.8297476759628154,0.9943559096945551,0.9376479387283325
0.3555183708667755,0.35475975275039673,-0.0007536146440543234,0.8313413014608234,0.9938911022576361,0.9337590336799622
0.3577945828437805,0.35716965794563293,-0.0006174077279865742,0.8284860557768924,0.9936918990703851,0.930604875087738
0.363935649394989,0.3633517324924469,-0.000565626542083919,0.8271580345285524,0.9934926958831342,0.9277441501617432
0.3540009558200836,0.3533239960670471,-0.0006688985740765929,0.8299468791500664,0.9944887118193891,0.9243949055671692
0.3603084087371826,0.3595793843269348,-0.0007283934392035007,0.8300796812749004,0.99800796812749,0.9207842350006104
0.35333216190338135,0.3526817858219147,-0.0006497104186564684,0.8319389110225763,0.9961487383798141,0.9175958037376404
0.3594264090061188,0.3587215840816498,-0.0007064547389745712,0.8287516600265604,0.9954847277556441,0.9141635894775391
0.35352715849876404,0.3529677093029022,-0.0005486089503392577,0.8308764940239044,0.9934926958831342,0.9115248918533325
0.3525225818157196,0.3519969880580902,-0.0005124809686094522,0.8319389110225763,0.9924302788844621,0.9090846180915833
0.3530432879924774,0.35242998600006104,-0.0006206666585057974,0.8317397078353254,0.9923638778220452,0.9061587452888489
0.3521910607814789,0.3516150712966919,-0.0005688188248313963,0.8306108897742364,0.995750332005312,0.9035041332244873
0.35299214720726013,0.3523786664009094,-0.0006136529264040291,0.8321381142098273,0.9946879150066401,0.9006689190864563
0.35364946722984314,0.35322707891464233,-0.00039755518082529306,0.8300796812749004,0.9931606905710492,0.8988505005836487
0.352287232875824,0.35177692770957947,-0.0005032849148847163,0.8308764940239044,0.9905046480743692,0.8965714573860168
0.35166439414024353,0.35113799571990967,-0.0005222468171268702,0.8308100929614873,0.9939575033200532,0.8942301869392395
0.35132166743278503,0.3506488800048828,-0.0006873353850096464,0.8309428950863214,0.9974767596281541,0.8911796808242798
0.35108330845832825,0.3504282534122467,-0.0006671851733699441,0.8313413014608234,0.9932270916334661,0.8882482051849365
0.35128629207611084,0.35094979405403137,-0.0003059841110371053,0.8302788844621514,0.9868525896414343,0.886917233467102
0.35318729281425476,0.35267749428749084,-0.0005043650744482875,0.8299468791500664,0.9922310756972111,0.8847452402114868
0.35363107919692993,0.3530169427394867,-0.0006247351411730051,0.8304780876494023,0.9943559096945551,0.8820818066596985
0.35340678691864014,0.35281726717948914,-0.0005990031640976667,0.8305444887118194,0.9966799468791501,0.8795536160469055
0.3503471910953522,0.3497515916824341,-0.0006141148041933775,0.8314741035856573,0.9905046480743692,0.8769875764846802
0.35404449701309204,0.35352104902267456,-0.0005255696596577764,0.8312749003984063,0.9940239043824701,0.874813437461853
0.3512944281101227,0.3507249355316162,-0.0005890890606679022,0.8297476759628154,0.9930278884462151,0.8724009394645691
0.35332316160202026,0.3528032898902893,-0.0005257532466202974,0.8287516600265604,0.9920982735723771,0.8702693581581116
0.35214030742645264,0.35149911046028137,-0.0006657429039478302,0.8328021248339973,0.996547144754316,0.8675971627235413
0.34969374537467957,0.3490521013736725,-0.0006719601806253195,0.8318725099601594,0.9918326693227092,0.8649269938468933
0.3552025556564331,0.3546918034553528,-0.0005180455045774579,0.8304780876494023,0.9916334661354582,0.8628890514373779
0.3541085124015808,0.3536197245121002,-0.0004972873139195144,0.8264940239043824,0.9881142098273572,0.8609523177146912
0.3530665636062622,0.35261234641075134,-0.0004576676874421537,0.8288180610889774,0.9937583001328021,0.8591877222061157
0.35013312101364136,0.3495740294456482,-0.0005799513310194016,0.8307436918990704,0.9916998671978752,0.8569740056991577
0.3520396053791046,0.35150039196014404,-0.0005612819804809988,0.8297476759628154,0.9917662682602921,0.8548529744148254
0.3542803227901459,0.3538223206996918,-0.00045920751290395856,0.8261620185922974,0.9936254980079682,0.8531349897384644
0.3491891622543335,0.34851768612861633,-0.0007074055029079318,0.8330013280212484,0.9946215139442232,0.8505149483680725
0.3523329198360443,0.3517829477787018,-0.0005755765014328063,0.8278884462151395,0.9953519256308101,0.8484044671058655
0.3513607978820801,0.3506886959075928,-0.0007217316888272762,0.8332005312084994,0.9942895086321382,0.8457845449447632
0.349987655878067,0.3493288457393646,-0.0007038410985842347,0.8332669322709163,0.9913678618857902,0.8432551026344299
0.34895122051239014,0.34843602776527405,-0.0005452322075143456,0.8312749003984063,0.9928286852589642,0.8413152694702148
0.34798604249954224,0.3473493158817291,-0.0006782581331208348,0.8322045152722444,0.9968127490039841,0.8389263153076172
0.3504466414451599,0.3497776687145233,-0.00071914546424523,0.8325365205843294,0.9944223107569721,0.836418628692627
0.3503374755382538,0.3496799170970917,-0.0007124849362298846,0.8288844621513944,0.9932270916334661,0.8339590430259705
0.35025614500045776,0.3495950698852539,-0.0007184662390500307,0.8322709163346613,0.9956175298804781,0.8315036296844482
0.3484492301940918,0.34779924154281616,-0.0007067930418998003,0.8317397078353254,0.9939575033200532,0.8291122317314148
0.3480720818042755,0.34753555059432983,-0.0005784075474366546,0.8309428950863214,0.9952191235059761,0.8271747827529907
0.3489392399787903,0.3483046889305115,-0.0006857400294393301,0.8336653386454184,0.9932934926958832,0.8249008059501648
0.3480893075466156,0.3474462330341339,-0.0007079096976667643,0.8290172642762285,0.9905046480743692,0.8225767612457275
0.350436270236969,0.34981656074523926,-0.0006787351449020207,0.8322045152722444,0.9953519256308101,0.8203707933425903
0.34813860058784485,0.34760770201683044,-0.0005775863537564874,0.8318061088977423,0.9958831341301461,0.8185123205184937
0.3485703468322754,0.34800148010253906,-0.0006174450973048806,0.8297476759628154,0.9952855245683931,0.8165454864501953
0.3480885326862335,0.3475557863712311,-0.0005869574379175901,0.8309428950863214,0.9903718459495352,0.8146944642066956
0.3489263951778412,0.34828585386276245,-0.0006910789525136352,0.8276228419654714,0.9944887118193891,0.812536895275116
0.3541148602962494,0.3535331189632416,-0.0006375749362632632,0.8250332005312085,0.9915006640106242,0.810566246509552
0.34726202487945557,0.34666648507118225,-0.0006697117350995541,0.8315405046480744,0.9945551128818061,0.8085169792175293
0.3548307418823242,0.35426926612854004,-0.000623359577730298,0.8235723771580346,0.9915670650730412,0.8066286444664001
0.3472495377063751,0.3466699421405792,-0.0006449517677538097,0.8299468791500664,0.9952855245683931,0.804694414138794
0.34854575991630554,0.3479442894458771,-0.0006740778917446733,0.8324037184594953,0.9966135458167331,0.8026930689811707
0.3468903601169586,0.3463384509086609,-0.0006168565014377236,0.8318061088977423,0.9945551128818061,0.8008798956871033
0.34681862592697144,0.34625616669654846,-0.0006275896448642015,0.8296148738379814,0.9947543160690571,0.7990536689758301
0.35487329959869385,0.354230135679245,-0.0007310833316296339,0.8288844621513944,0.9979415670650731,0.7969475388526917
0.34738457202911377,0.34681597352027893,-0.000646887463517487,0.8284860557768924,0.9869853917662682,0.795102596282959
0.34659498929977417,0.346085786819458,-0.0005763252847827971,0.8332005312084994,0.9937583001328021,0.793475329875946
0.34675168991088867,0.34616419672966003,-0.0006759591051377356,0.8296148738379814,0.9937583001328021,0.7915858030319214
0.34669139981269836,0.346218466758728,-0.0005299143376760185,0.8316733067729084,0.9943559096945551,0.7901193499565125
0.34598493576049805,0.3453740179538727,-0.0006954339914955199,0.8314741035856573,0.9940239043824701,0.7882140874862671
0.3496266007423401,0.3490566611289978,-0.0006586527451872826,0.8320053120849934,0.997078353253652,0.7864276766777039
0.3465481102466583,0.3459376394748688,-0.0006944133201614022,0.8330013280212484,0.9950863213811421,0.7845630645751953
0.34634241461753845,0.34577903151512146,-0.0006485229823738337,0.8297476759628154,0.9921646746347942,0.7828391194343567
0.3540036678314209,0.3533824384212494,-0.0007185302674770355,0.8274236387782204,0.996879150066401,0.7809481620788574
0.3464725911617279,0.3458718955516815,-0.0006929216906428337,0.8288180610889774,0.9941567065073041,0.7791428565979004
0.3460615277290344,0.3454531729221344,-0.0007047977996990085,0.8315405046480744,0.9944223107569721,0.7773249745368958
0.3458302617073059,0.3452218174934387,-0.000699839205481112,0.8316069057104913,0.9958167330677291,0.77553790807724
0.34713926911354065,0.34657853841781616,-0.0006581242196261883,0.8317397078353254,0.995418326693227,0.7738741636276245
0.34668636322021484,0.3461879789829254,-0.0005779203493148088,0.8282204515272245,0.9953519256308101,0.7724277973175049
0.34555789828300476,0.3450171947479248,-0.0006260724039748311,0.8312084993359894,0.9943559096945551,0.7708765864372253
0.34563878178596497,0.3451179265975952,-0.0006048873765394092,0.8312084993359894,0.9942231075697211,0.7693928480148315
0.34854283928871155,0.34811949729919434,-0.00048017973313108087,0.8314741035856573,0.9911686586985392,0.7682268023490906
0.346114844083786,0.3455146253108978,-0.0007019410841166973,0.8321381142098273,0.9925630810092961,0.7665392756462097
0.3476443588733673,0.3471671938896179,-0.0005576142575591803,0.8263612217795485,0.9940903054448871,0.7652121186256409
0.3501259684562683,0.3495778441429138,-0.000642630155198276,0.8263612217795485,0.9909694555112882,0.7636979222297668
0.3462788760662079,0.3460056185722351,-0.0002790255821309984,0.8280212483399735,0.9911686586985392,0.7630470395088196
0.34588927030563354,0.3453018367290497,-0.0006889381911605597,0.8318061088977423,0.9934262948207171,0.7614560127258301
0.34991851449012756,0.34941530227661133,-0.0005868945154361427,0.8247675962815405,0.9932270916334661,0.7601141929626465
0.34596744179725647,0.34535661339759827,-0.0007230611518025398,0.8325365205843294,0.9938247011952192,0.7584776282310486
0.34504759311676025,0.3445969820022583,-0.000528739532455802,0.8320053120849934,0.9963479415670651,0.7572928071022034
0.34521567821502686,0.3448464572429657,-0.00041373231215402484,0.8290172642762285,0.9916998671978752,0.7563750147819519
0.3455083668231964,0.34501779079437256,-0.000583069515414536,0.8290172642762285,0.9940903054448871,0.7550944685935974
0.3450719118118286,0.34462425112724304,-0.0005265743238851428,0.8308764940239044,0.9931606905710492,0.7539495825767517
0.3489968478679657,0.3483988642692566,-0.0007124629919417202,0.8320053120849934,0.9972775564409031,0.7524160146713257
0.34471455216407776,0.3441629111766815,-0.0006490540690720081,0.8293492695883135,0.9920982735723771,0.7510328888893127
0.3477410078048706,0.347200483083725,-0.0006443987367674708,0.8320053120849934,0.9936254980079682,0.7496734261512756
0.34492194652557373,0.34450817108154297,-0.00048165576299652457,0.8286852589641435,0.9951527224435591,0.7486674785614014
0.3458104133605957,0.3452615439891815,-0.0006510543753392994,0.8312749003984063,0.9938911022576361,0.7473213076591492
0.3449316620826721,0.34443503618240356,-0.000598341110162437,0.8317397078353254,0.9913014608233732,0.7460964918136597
0.34497448801994324,0.34442460536956787,-0.0006574479630216956,0.8315405046480744,0.9947543160690571,0.7447641491889954
0.34510838985443115,0.3445287346839905,-0.0006920163286849856,0.8285524568393094,0.996082337317397,0.7433757781982422
0.34438183903694153,0.34392473101615906,-0.0005431912140920758,0.8310756972111554,0.9935590969455511,0.7422968745231628
0.34467434883117676,0.34409087896347046,-0.000713367888238281,0.8332669322709163,0.9954847277556441,0.7408941388130188
0.3441564440727234,0.34371593594551086,-0.000517446780577302,0.8300132802124834,0.9939575033200532,0.7398868203163147
0.3442201316356659,0.34373044967651367,-0.0005851943278685212,0.8314741035856573,0.9940903054448871,0.7387590408325195
0.34416458010673523,0.34358659386634827,-0.000698974123224616,0.8312749003984063,0.9950199203187251,0.7374254465103149
0.34595558047294617,0.345462441444397,-0.0006029066862538457,0.8272244355909695,0.9950199203187251,0.7362866401672363
0.3536824882030487,0.3532409965991974,-0.0005268165841698647,0.8210491367861886,0.9907038512616202,0.7353014945983887
0.3436589241027832,0.34318578243255615,-0.0005698370514437556,0.8309428950863214,0.9944223107569721,0.734246551990509
0.34360793232917786,0.34317293763160706,-0.0005136388354003429,0.8302124833997344,0.9938247011952192,0.7333051562309265
0.34439489245414734,0.34381216764450073,-0.0007062142831273377,0.8314077025232404,0.9945551128818061,0.7320237755775452
0.3445824086666107,0.3440227806568146,-0.0006850170902907848,0.8319389110225763,0.9961487383798141,0.730793297290802
0.34368258714675903,0.3432697653770447,-0.00048777193296700716,0.8292828685258964,0.9899070385126162,0.7299258708953857
0.34420183300971985,0.34370896220207214,-0.0006074621342122555,0.8294156706507304,0.995418326693227,0.7288563847541809
0.34431251883506775,0.3438965082168579,-0.0004939957871101797,0.8304116865869854,0.9940903054448871,0.7279953956604004
0.3441443145275116,0.34360840916633606,-0.0006547662196680903,0.8319389110225763,0.9932270916334661,0.7268655896186829
0.34427115321159363,0.34382179379463196,-0.0005471539916470647,0.8318725099601594,0.9954847277556441,0.72593092918396
0.3436487913131714,0.34327879548072815,-0.00043396366527304053,0.8289508632138114,0.9922974767596282,0.7251970171928406
0.3429270386695862,0.34253522753715515,-0.0004600557149387896,0.8306772908366534,0.9919654714475432,0.7244267463684082
0.3438044786453247,0.34330442547798157,-0.0006147053791210055,0.8304780876494023,0.9942895086321382,0.7234078645706177
0.3450356721878052,0.34472233057022095,-0.0003628828562796116,0.8271580345285524,0.9945551128818061,0.7228124141693115
0.34748074412345886,0.34694650769233704,-0.0006572697893716395,0.8256308100929615,0.9952191235059761,0.7217446565628052
0.34308335185050964,0.342700332403183,-0.000454865803476423,0.8310756972111554,0.9943559096945551,0.7210131287574768
0.34472888708114624,0.34419572353363037,-0.0006539526511915028,0.8309428950863214,0.996082337317397,0.7199718952178955
0.3434215784072876,0.3429715037345886,-0.0005501813720911741,0.8303452855245684,0.9940903054448871,0.7191046476364136
0.3429420292377472,0.3425047993659973,-0.0005399961373768747,0.8302124833997344,0.9934262948207171,0.7182619571685791
0.34333062171936035,0.3427843153476715,-0.0006721897516399622,0.8312749003984063,0.9934926958831342,0.7172234654426575
0.3426153063774109,0.34222862124443054,-0.0004682354046963155,0.8298140770252324,0.9917662682602921,0.7165073156356812
0.3425891101360321,0.3421243131160736,-0.0005745353410020471,0.8299468791500664,0.9923638778220452,0.7156373858451843
0.34265121817588806,0.3421581983566284,-0.000611495110206306,0.8319389110225763,0.9934262948207171,0.7147207260131836
0.3459913730621338,0.34557685256004333,-0.0005035620415583253,0.8312084993359894,0.9956175298804781,0.7139734029769897
0.3428077697753906,0.34236112236976624,-0.0005559176206588745,0.8319389110225763,0.9903718459495352,0.7131566405296326
0.34246182441711426,0.3420979678630829,-0.00043396977707743645,0.8308764940239044,0.9871845949535193,0.7125254273414612
0.34275174140930176,0.3423057198524475,-0.0005423222901299596,0.8318725099601594,0.9944887118193891,0.711744487285614
0.3420163094997406,0.3416670560836792,-0.00041444244561716914,0.8296812749003984,0.9848605577689243,0.7111536860466003
0.3426927924156189,0.34224244952201843,-0.0005524574080482125,0.8317397078353254,0.9905046480743692,0.7103739976882935
0.34392791986465454,0.3434595763683319,-0.0005812585586681962,0.8300796812749004,0.9913678618857902,0.7095618844032288
0.34249693155288696,0.34201258420944214,-0.0006013829261064529,0.8312084993359894,0.9926958831341302,0.7087300419807434
0.34241726994514465,0.34205594658851624,-0.00044178374810144305,0.8321381142098273,0.9899734395750333,0.7081250548362732
0.34212762117385864,0.341650128364563,-0.0005947797908447683,0.8280876494023904,0.9909030544488712,0.7073187232017517
0.3418430685997009,0.3414616882801056,-0.00046750722685828805,0.8302124833997344,0.9916334661354582,0.7066912651062012
0.3423633575439453,0.3420106768608093,-0.00042129383655264974,0.8257636122177955,0.9917662682602921,0.7061314582824707
0.3432902693748474,0.34289613366127014,-0.0004801660543307662,0.8318725099601594,0.9912350597609562,0.7054998278617859
0.3415350317955017,0.3410908281803131,-0.0005538045661523938,0.8306108897742364,0.9909694555112882,0.7047786116600037
0.34212666749954224,0.3416804373264313,-0.0005549144116230309,0.8313413014608234,0.9953519256308101,0.7040631771087646
0.34133026003837585,0.34091123938560486,-0.000516339554451406,0.8306108897742364,0.9923638778220452,0.7034041285514832
0.3413258194923401,0.34104683995246887,-0.0003206987166777253,0.8280876494023904,0.9916998671978752,0.7029988765716553
0.342399001121521,0.34190720319747925,-0.0006107793306000531,0.8312749003984063,0.9933598937583001,0.7022348046302795
0.34141993522644043,0.34098348021507263,-0.0005383883835747838,0.8281540504648074,0.9900398406374502,0.701568067073822
0.34099242091178894,0.34071409702301025,-0.0003257949720136821,0.8310092961487384,0.9909030544488712,0.7011685967445374
0.3411966562271118,0.3409269154071808,-0.00030448439065366983,0.8275564409030545,0.9895086321381142,0.7007989883422852
0.34462788701057434,0.344305157661438,-0.00038516323547810316,0.8266932270916335,0.9918326693227092,0.7003361582756042
0.34088370203971863,0.34046128392219543,-0.0005223385524004698,0.8297476759628154,0.9901062416998672,0.6997147798538208
0.34339702129364014,0.3431241512298584,-0.00031660893000662327,0.8256972111553785,0.9926294820717132,0.699341893196106
0.3411758542060852,0.3407878279685974,-0.0004689111956395209,0.8296148738379814,0.9910358565737052,0.6987951397895813
0.34762251377105713,0.3472274839878082,-0.0004768744111061096,0.8274900398406374,0.9942895086321382,0.6982446908950806
0.3447384834289551,0.34435057640075684,-0.0004708243068307638,0.8297476759628154,0.9928950863213811,0.6977066397666931
0.34199288487434387,0.3415775001049042,-0.0005105662858113647,0.8280212483399735,0.9885790172642762,0.6971290111541748
0.34247347712516785,0.3420562446117401,-0.0005188904469832778,0.8265604249667995,0.9908366533864542,0.6965478658676147
0.3410765826702118,0.34070271253585815,-0.00045082636643201113,0.8278220451527224,0.9924302788844621,0.6960479617118835
0.3428323566913605,0.3424222767353058,-0.0004993759212084115,0.8247675962815405,0.9883798140770252,0.6954997777938843
0.3408012092113495,0.3404289484024048,-0.0004520160146057606,0.8284860557768924,0.9931606905710492,0.6950085163116455
0.3400803208351135,0.3397843837738037,-0.00034809595672413707,0.8299468791500664,0.9897742363877822,0.6946340203285217
0.3436889350414276,0.34338390827178955,-0.0003531305701471865,0.8254316069057105,0.9911022576361221,0.694257915019989
0.3401510715484619,0.3398032486438751,-0.0004215572262182832,0.8291500664010624,0.9944887118193891,0.6938133835792542
0.34019729495048523,0.33983296155929565,-0.0004404450301080942,0.8286188579017264,0.9951527224435591,0.6933535933494568
0.3396938741207123,0.33944225311279297,-0.00027806253638118505,0.8305444887118194,0.9881142098273572,0.6930662393569946
0.339741975069046,0.3393263518810272,-0.0005179268773645163,0.8280212483399735,0.9921646746347942,0.6925362944602966
0.33981427550315857,0.33954697847366333,-0.000306969799567014,0.8288180610889774,0.9853253652058432,0.6922253370285034
0.34118297696113586,0.34080225229263306,-0.000465071527287364,0.8273572377158035,0.9910358565737052,0.6917589902877808
0.3394664525985718,0.33903756737709045,-0.0005395991029217839,0.8286852589641435,0.9915670650730412,0.6912232637405396
0.34012192487716675,0.3398067057132721,-0.0003783655120059848,0.8293492695883135,0.9898406374501992,0.6908513903617859
0.339663028717041,0.33931824564933777,-0.00041319610318169,0.8273572377158035,0.9922974767596282,0.6904493570327759
0.33971861004829407,0.33940601348876953,-0.0003739968524314463,0.8260292164674635,0.9859893758300132,0.6900891065597534
0.3402414321899414,0.339912086725235,-0.0003957906737923622,0.8273572377158035,0.9886454183266933,0.6897116303443909
0.3404494524002075,0.34012237191200256,-0.0003957767621614039,0.8267596281540505,0.9934262948207171,0.689337968826294
0.33900463581085205,0.33867526054382324,-0.000393020105548203,0.8298804780876494,0.9926958831341302,0.6889706254005432
0.3389285206794739,0.33858951926231384,-0.0004066731780767441,0.8310092961487384,0.9877822045152722,0.6885943412780762
0.34035438299179077,0.339950829744339,-0.0004999955999664962,0.8283532536520585,0.9919654714475432,0.6881362795829773
0.3406984210014343,0.34035444259643555,-0.0004138756776228547,0.8286852589641435,0.995418326693227,0.6877609491348267
0.3400473892688751,0.3397512435913086,-0.0003398495609872043,0.8265604249667995,0.9889110225763612,0.6874558329582214
0.3411787748336792,0.3408428132534027,-0.0004078821511939168,0.8292828685258964,0.9930942895086321,0.6870932579040527
0.33866798877716064,0.33832576870918274,-0.00040758593240752816,0.8274900398406374,0.9948871181938911,0.6867346167564392
0.3402639627456665,0.3399774134159088,-0.00033065781462937593,0.8253652058432935,0.9911022576361221,0.6864465475082397
0.34045150876045227,0.3400754928588867,-0.00046042713802307844,0.8303452855245684,0.9936254980079682,0.6860494613647461
0.33888790011405945,0.338472843170166,-0.0005221044411882758,0.8277556440903054,0.9932934926958832,0.685603678226471
0.33851808309555054,0.33810654282569885,-0.000517401029355824,0.8296148738379814,0.9874501992031872,0.6851662993431091
0.3401753008365631,0.3398813307285309,-0.0003375880769453943,0.8268260292164674,0.9906374501992032,0.6848837733268738
0.33853691816329956,0.33823060989379883,-0.0003677004133351147,0.8260292164674635,0.9885126162018593,0.6845791339874268
0.3381557762622833,0.3378894329071045,-0.0003049359656870365,0.8292828685258964,0.9873837981407703,0.6843290328979492
0.3382457494735718,0.3379170298576355,-0.00039725122042000294,0.8284196547144754,0.9905046480743692,0.6840064525604248
0.34064048528671265,0.34035956859588623,-0.0003299917443655431,0.8256308100929615,0.9928950863213811,0.6837411522865295
0.3384649455547333,0.3381991684436798,-0.0003242181846871972,0.8286188579017264,0.9896414342629483,0.6834831237792969
0.3382144272327423,0.3378007709980011,-0.0005192016251385212,0.8284196547144754,0.9918990703851261,0.6830740571022034
0.3419293761253357,0.34154608845710754,-0.00046929233940318227,0.8286188579017264,0.9946215139442232,0.6827080249786377
0.33981212973594666,0.33948323130607605,-0.0003965396899729967,0.8252988047808765,0.9909694555112882,0.6824018359184265
0.3375338017940521,0.3371838331222534,-0.00042758428025990725,0.8269588313413014,0.9883798140770252,0.6820749640464783
0.3380662202835083,0.33770596981048584,-0.00044764834456145763,0.8284196547144754,0.9936254980079682,0.681736171245575
0.3386644423007965,0.3382558226585388,-0.0005196211859583855,0.8293492695883135,0.9893094289508633,0.6813468337059021
0.33772772550582886,0.33743804693222046,-0.0003453243407420814,0.8296148738379814,0.9905046480743692,0.6810906529426575
0.3386642336845398,0.33831310272216797,-0.00043412676313892007,0.8295484727755644,0.9907038512616202,0.6807718276977539
0.3374664783477783,0.3370794355869293,-0.0004833189304918051,0.8268260292164674,0.9903054448871182,0.680420458316803
0.33738964796066284,0.3370380103588104,-0.0004344403278082609,0.8286852589641435,0.9952191235059761,0.6801077723503113
0.3370891511440277,0.3367110788822174,-0.0004721441655419767,0.8272908366533864,0.9909030544488712,0.679771363735199
0.33945760130882263,0.3391762375831604,-0.0003268026630394161,0.8241699867197875,0.9912350597609562,0.6795408129692078
0.3378269374370575,0.3375503122806549,-0.00033119559520855546,0.8296148738379814,0.9901726427622842,0.6793095469474792
0.3370027244091034,0.33670350909233093,-0.0003637464251369238,0.8268924302788845,0.9876494023904383,0.6790580749511719
0.33965709805488586,0.3394208252429962,-0.00026775000151246786,0.8274236387782204,0.9928286852589642,0.6788747906684875
0.33933225274086,0.3390459716320038,-0.0003313721972517669,0.8250996015936255,0.9901062416998672,0.6786502599716187
0.3388562500476837,0.3385774493217468,-0.00033281772630289197,0.8245683930942895,0.9937583001328021,0.67842698097229
0.33665090799331665,0.3363758623600006,-0.00033011118648573756,0.8277556440903054,0.9927622841965471,0.6782077550888062
0.3389270603656769,0.3385936915874481,-0.0004022399662062526,0.8256308100929615,0.9891766268260292,0.6779432892799377
0.3427433371543884,0.3423860967159271,-0.0004405824583955109,0.8280876494023904,0.9933598937583001,0.6776565313339233
0.34015244245529175,0.33988434076309204,-0.00032210088102146983,0.8276892430278885,0.9920982735723771,0.6774489879608154
0.3375107944011688,0.33719509840011597,-0.0003799385158345103,0.8246347941567065,0.9932270916334661,0.6772065758705139
0.3374122977256775,0.33701321482658386,-0.0005042552365921438,0.8257636122177955,0.9892430278884462,0.676888108253479
0.3364379405975342,0.3360581398010254,-0.00047588517190888524,0.8266932270916335,0.9901726427622842,0.6765905618667603
0.33636674284935,0.3360295593738556,-0.00041084090480580926,0.8263612217795485,0.9914342629482071,0.6763362288475037
0.3363964259624481,0.3360165059566498,-0.0004791067913174629,0.8280876494023904,0.9900398406374502,0.6760426163673401
0.3374669551849365,0.337065726518631,-0.0005136709078215063,0.8298804780876494,0.9928286852589642,0.6757309436798096
0.34445813298225403,0.34409910440444946,-0.00043891003588214517,0.8266932270916335,0.9930942895086321,0.675467312335968
0.3367103636264801,0.33642375469207764,-0.0003505917848087847,0.8288844621513944,0.9911686586985392,0.6752588152885437
0.3364015519618988,0.33606958389282227,-0.0004032195429317653,0.8266932270916335,0.9891766268260292,0.6750214695930481
0.3382481038570404,0.33791133761405945,-0.00041566096479073167,0.8248339973439575,0.9928950863213811,0.6747792363166809
0.33558374643325806,0.33532387018203735,-0.0003168313414789736,0.8279548472775564,0.9893758300132802,0.6745964288711548
0.3380265235900879,0.3376268744468689,-0.000505537202116102,0.8291500664010624,0.9932270916334661,0.674307644367218
0.3366740942001343,0.33632782101631165,-0.0004310841322876513,0.8262284196547145,0.9907702523240371,0.6740638613700867
0.3359995484352112,0.3357035219669342,-0.0003610603744164109,0.8275564409030545,0.9900398406374502,0.6738617420196533
0.33612748980522156,0.33584144711494446,-0.00034015451092272997,0.8260956175298805,0.9926294820717132,0.6736732125282288
0.3357936441898346,0.3354850113391876,-0.00037158792838454247,0.8295484727755644,0.9945551128818061,0.6734693050384521
0.33565619587898254,0.3353435695171356,-0.00038131646579131484,0.8252324037184595,0.9880478087649402,0.6732621788978577
0.3362606465816498,0.3358435332775116,-0.000535813916940242,0.8292164674634794,0.9920982735723771,0.6729740500450134
0.3355393707752228,0.33516862988471985,-0.0004688895423896611,0.8278884462151395,0.9916998671978752,0.6727244257926941
0.3357011079788208,0.3353458344936371,-0.00044686230830848217,0.8286852589641435,0.9932270916334661,0.6724889278411865
0.3353192210197449,0.33491405844688416,-0.0005223143380135298,0.8262284196547145,0.9885126162018593,0.6722163558006287
0.33499133586883545,0.3346795439720154,-0.00038254883838817477,0.8276892430278885,0.9896414342629483,0.6720187664031982
0.33534228801727295,0.33504337072372437,-0.0003558750613592565,0.8250996015936255,0.9899070385126162,0.671836793422699
0.33586975932121277,0.3355307877063751,-0.00042142311576753855,0.8251660026560425,0.9916998671978752,0.6716234087944031
0.33555588126182556,0.33524951338768005,-0.0003673817845992744,0.8282868525896414,0.9926294820717132,0.6714392900466919
0.33629149198532104,0.3359156548976898,-0.0004685598541982472,0.8291500664010624,0.9903718459495352,0.6712067723274231
0.3350502848625183,0.33479657769203186,-0.00029433966847136617,0.8243691899070386,0.9894422310756972,0.671062171459198
0.3354188799858093,0.335003137588501,-0.0005459195235744119,0.8274236387782204,0.9905710491367862,0.6707966923713684
0.33525708317756653,0.3349827826023102,-0.0003238170756958425,0.8275564409030545,0.9891102257636122,0.670640766620636
0.3369602560997009,0.3366844952106476,-0.0003254793700762093,0.8289508632138114,0.9903054448871182,0.6704856157302856
0.33570170402526855,0.33541589975357056,-0.0003448730567470193,0.8249667994687915,0.9899734395750333,0.6703228950500488
0.3348231911659241,0.3345148265361786,-0.00037193717435002327,0.8271580345285524,0.9901062416998672,0.6701491475105286
0.3355867862701416,0.33527883887290955,-0.00037583342054858804,0.8270252324037185,0.9926294820717132,0.6699753403663635
0.3347165584564209,0.33439600467681885,-0.0003905326593667269,0.8250996015936255,0.9885790172642762,0.6697965264320374
0.33492234349250793,0.33453431725502014,-0.0004994012415409088,0.8274900398406374,0.9894422310756972,0.6695701479911804
0.3360671401023865,0.33570152521133423,-0.0004617845988832414,0.8239043824701195,0.9892430278884462,0.6693629026412964
0.3342563807964325,0.3339608907699585,-0.0003552823909558356,0.8240371845949536,0.9946215139442232,0.6692050695419312
0.3387874960899353,0.33860912919044495,-0.0001911381259560585,0.8223771580345286,0.9904382470119522,0.6691210269927979
0.3352029025554657,0.33489730954170227,-0.0003689334844239056,0.8266932270916335,0.9884462151394422,0.6689603924751282
0.334439754486084,0.3341875672340393,-0.000298630737233907,0.8258964143426295,0.9913014608233732,0.6688316464424133
0.3356204330921173,0.3352462351322174,-0.0004733320092782378,0.8272908366533864,0.9935590969455511,0.6686296463012695
0.3348415493965149,0.33450669050216675,-0.0004172551562078297,0.8241699867197875,0.9900398406374502,0.6684533357620239
0.33519288897514343,0.3348587155342102,-0.0004067714908160269,0.8274236387782204,0.9916998671978752,0.6682831645011902
0.3355286419391632,0.33516746759414673,-0.0004592125187627971,0.8247675962815405,0.9856573705179282,0.6680930256843567
0.335107684135437,0.33474627137184143,-0.0004614024655893445,0.8289508632138114,0.9910358565737052,0.6679038405418396
0.3339597284793854,0.33360686898231506,-0.0004481491632759571,0.8257636122177955,0.9900398406374502,0.6677219271659851
0.3341773748397827,0.3338850438594818,-0.00034334539668634534,0.8286852589641435,0.9907038512616202,0.6675839424133301
0.33498668670654297,0.334685355424881,-0.0003801212296821177,0.8285524568393094,0.9931606905710492,0.6674327254295349
0.3338767886161804,0.33356159925460815,-0.0003915501292794943,0.8273572377158035,0.9893758300132802,0.667278528213501
0.33604755997657776,0.3356492817401886,-0.0005114449886605144,0.8274900398406374,0.9925630810092961,0.6670791506767273
0.33608710765838623,0.33583691716194153,-0.00028005673084408045,0.8225763612217796,0.9869189907038513,0.6669710278511047
0.33563289046287537,0.3353123068809509,-0.00039453827776014805,0.8284196547144754,0.9891766268260292,0.6668202877044678
0.3338889479637146,0.3335464298725128,-0.00043201789958402514,0.8251660026560425,0.9918326693227092,0.6666568517684937
0.33452609181404114,0.33429116010665894,-0.00026416132459416986,0.8238379814077025,0.9904382470119522,0.6665579080581665
0.3364033102989197,0.33612143993377686,-0.0003384671872481704,0.8269588313413014,0.9903054448871182,0.6664324402809143
0.3342156410217285,0.3338859975337982,-0.00042338756611570716,0.8279548472775564,0.9907038512616202,0.6662770509719849
0.33350732922554016,0.333241730928421,-0.00032202707370743155,0.8270916334661355,0.9857237715803453,0.6661600470542908
0.3333102762699127,0.3330521285533905,-0.00030058599077165127,0.8254316069057105,0.9859229747675963,0.6660519242286682
0.33658188581466675,0.33620309829711914,-0.000491218117531389,0.8286852589641435,0.9895750332005312,0.6658769845962524
0.33334124088287354,0.3331924080848694,-0.00014433212345466018,0.8271580345285524,0.9895086321381142,0.6658260822296143
0.3332195580005646,0.33292677998542786,-0.00035211932845413685,0.8271580345285524,0.9879814077025233,0.6657031774520874
0.3344700038433075,0.334063857793808,-0.0005352164153009653,0.8299468791500664,0.9907702523240371,0.6655182242393494
0.33559155464172363,0.3354848027229309,-9.082676842808723e-05,0.8227091633466136,0.9869189907038513,0.6654871702194214
0.33436959981918335,0.334089457988739,-0.0003400458372198045,0.8246347941567065,0.9952855245683931,0.6653720140457153
0.33291491866111755,0.33262738585472107,-0.0003446064074523747,0.8256308100929615,0.9867861885790172,0.6652564406394958
0.3332359194755554,0.33311209082603455,-0.00010777456918731332,0.8258300132802124,0.9843293492695883,0.6652206778526306
0.33284687995910645,0.33265817165374756,-0.00020469509763643146,0.8267596281540505,0.9893094289508633,0.6651533842086792
0.3330637514591217,0.33273932337760925,-0.00040480680763721466,0.8254316069057105,0.9928950863213811,0.6650216579437256
0.33298593759536743,0.33263856172561646,-0.0004456067690625787,0.8272244355909695,0.9887118193891102,0.6648781299591064
0.332841694355011,0.3325462341308594,-0.00035759276943281293,0.8254316069057105,0.9901062416998672,0.6647641062736511
0.3358989655971527,0.33553174138069153,-0.0004727081977762282,0.8280212483399735,0.9946215139442232,0.6646148562431335
0.33306238055229187,0.33273977041244507,-0.00040168408304452896,0.8281540504648074,0.9885790172642762,0.6644893288612366
0.33328771591186523,0.3330535292625427,-0.00026626093313097954,0.8245019920318725,0.9913014608233732,0.664406955242157
0.33594775199890137,0.3355952799320221,-0.00045266473898664117,0.8264940239043824,0.9895750332005312,0.6642683148384094
0.33235639333724976,0.3321048617362976,-0.0003011450753547251,0.8263612217795485,0.9883134130146083,0.6641770005226135
0.3322637975215912,0.33196330070495605,-0.0003652048180811107,0.8247011952191236,0.9899734395750333,0.6640673875808716
0.33306360244750977,0.3327711820602417,-0.0003556718002073467,0.8242363877822045,0.9879814077025233,0.66396164894104
0.33275529742240906,0.33253568410873413,-0.0002487121382728219,0.8252324037184595,0.9920982735723771,0.6638884544372559

